Weak Identification with Bounds in a Class of Minimum Distance Models

When parameters are weakly identified, bounds on the parameters may provide a valuable source of information. Existing weak identification estimation and inference results are unable to combine weak identification with bounds. Within a class of minimum distance models, this paper proposes identification-robust inference that incorporates information from bounds when parameters are weakly identified. This paper demonstrates the value of the bounds and identification-robust inference in a simple latent factor model and a simple GARCH model. This paper also demonstrates the identification-robust inference in an empirical application, a factor model for parental investments in children.

==> One_Factor_Sims_KMS_output_b_0_converted.txt <==
beta_0; KMS_Rejection_Rate
0.4;0.148
0.45;0.064
0.5;0.039
0.55;0.029
0.6;0.028
0.65;0.029
0.7;0.033
1.8;0.036
1.85;0.042
1.9;0.061
1.95;0.098
2;0.169
2.05;0.275
2.1;0.404
2.15;0.533


==> One_Factor_Sims_RP_b_0.txt <==
beta_0;AR-Plug;AG-AR-Plug;AM-Plug;AR-Plug-GEL;S-Plug-GEL;LM-Plug-GEL;CLR-S-Plug-GEL;CLR-LM-Plug-GEL;RQLR;BCS1;BCS2;Bei1-LL;Bei2-LL
0.4;0.349;0.048;0.576;0.368;0.052;0.134;0.191;0.245;0.217;0.055;0;0.019;0
0.45;0.191;0.049;0.357;0.205;0.052;0.1;0.119;0.15;0.097;0.025;0;0.007;0
0.5;0.103;0.048;0.228;0.105;0.049;0.077;0.079;0.09;0.036;0.011;0;0.003;0
0.55;0.066;0.045;0.131;0.069;0.046;0.063;0.059;0.066;0.021;0.008;0;0.002;0
0.6;0.052;0.044;0.096;0.051;0.043;0.057;0.048;0.055;0.011;0.007;0;0.001;0
0.65;0.047;0.044;0.081;0.045;0.04;0.054;0.043;0.047;0.009;0.008;0;0.002;0
0.7;0.047;0.045;0.067;0.049;0.043;0.054;0.045;0.05;0.008;0.008;0;0.002;0
1.8;0.055;0.051;0.136;0.054;0.046;0.059;0.054;0.054;0.009;0.003;0;0.004;0
1.85;0.057;0.049;0.156;0.056;0.045;0.059;0.056;0.056;0.012;0.003;0;0.004;0
1.9;0.063;0.047;0.184;0.062;0.043;0.058;0.061;0.062;0.017;0.003;0;0.007;0
1.95;0.082;0.046;0.21;0.072;0.044;0.058;0.072;0.072;0.03;0.004;0;0.023;0
2;0.111;0.045;0.284;0.103;0.045;0.056;0.099;0.099;0.047;0.017;0;0.039;0
2.05;0.171;0.044;0.374;0.149;0.046;0.055;0.146;0.146;0.086;0.04;0;0.088;0
2.1;0.272;0.042;0.487;0.235;0.044;0.056;0.23;0.23;0.16;0.07;0;0.171;0
2.15;0.39;0.042;0.626;0.352;0.041;0.055;0.345;0.345;0.257;0.143;0;0.282;0


==> One_Factor_Sims_RP_b_16.txt <==
beta_0;AR-Plug;AG-AR-Plug;AM-Plug;AR-Plug-GEL;S-Plug-GEL;LM-Plug-GEL;CLR-S-Plug-GEL;CLR-LM-Plug-GEL;RQLR;BCS1;BCS2;Bei1-LL;Bei2-LL
0.6;0.849;0.86;1;0.859;0.871;0.896;0.871;0.896;0.827;0.613;0;0;0
0.7;0.586;0.589;0.999;0.599;0.616;0.663;0.616;0.662;0.557;0.304;0;0;0
0.8;0.305;0.314;0.999;0.313;0.33;0.381;0.33;0.381;0.278;0.098;0;0;0
0.9;0.109;0.111;0.992;0.116;0.125;0.148;0.125;0.148;0.091;0.028;0;0;0
1;0.058;0.055;0.997;0.057;0.059;0.058;0.059;0.058;0.045;0.01;0;0;0
1.1;0.123;0.116;0.997;0.114;0.092;0.082;0.092;0.083;0.1;0.038;0;0;0
1.2;0.266;0.252;0.994;0.255;0.23;0.218;0.232;0.219;0.237;0.134;0;0;0
1.3;0.476;0.469;0.999;0.463;0.424;0.412;0.425;0.412;0.437;0.279;0;0;0
1.4;0.681;0.677;1;0.675;0.637;0.613;0.637;0.616;0.643;0.469;0;0;0
1.5;0.839;0.832;1;0.831;0.805;0.796;0.806;0.8;0.817;0.646;0;0;0
1.6;0.936;0.931;1;0.934;0.912;0.909;0.914;0.913;0.918;0.796;0;0;0


==> One_Factor_Sims_RP_b_4.txt <==
beta_0;AR-Plug;AG-AR-Plug;AM-Plug;AR-Plug-GEL;S-Plug-GEL;LM-Plug-GEL;CLR-S-Plug-GEL;CLR-LM-Plug-GEL;RQLR;BCS1;BCS2;Bei1-LL;Bei2-LL
0.4;0.619;0.496;1;0.638;0.385;0.517;0.406;0.527;0.532;0.241;0;0;0
0.5;0.391;0.371;0.997;0.396;0.335;0.398;0.342;0.395;0.298;0.111;0;0;0
0.6;0.247;0.253;0.994;0.245;0.234;0.279;0.234;0.277;0.156;0.061;0;0;0
0.7;0.156;0.159;0.996;0.154;0.148;0.173;0.15;0.172;0.107;0.032;0;0;0
0.8;0.094;0.094;0.992;0.097;0.092;0.102;0.092;0.102;0.067;0.025;0;0;0
0.9;0.059;0.058;0.994;0.061;0.056;0.068;0.059;0.066;0.049;0.013;0;0;0
1;0.058;0.057;0.992;0.065;0.064;0.069;0.065;0.066;0.043;0.009;0;0;0
1.1;0.065;0.064;0.993;0.067;0.066;0.074;0.066;0.071;0.048;0.013;0;0;0
1.2;0.084;0.084;0.987;0.087;0.09;0.097;0.089;0.092;0.068;0.019;0;0;0
1.3;0.116;0.116;0.997;0.119;0.117;0.126;0.12;0.124;0.105;0.033;0;0;0
1.4;0.141;0.14;0.996;0.143;0.144;0.152;0.145;0.148;0.127;0.046;0;0;0
1.5;0.184;0.184;0.995;0.184;0.187;0.201;0.186;0.191;0.167;0.063;0;0;0
1.6;0.221;0.222;0.998;0.225;0.226;0.242;0.228;0.232;0.194;0.073;0;0;0
1.7;0.263;0.269;0.994;0.264;0.263;0.283;0.262;0.27;0.216;0.085;0;0;0
1.8;0.303;0.312;0.993;0.307;0.297;0.326;0.306;0.314;0.241;0.084;0;0;0
1.9;0.347;0.347;0.997;0.353;0.342;0.359;0.35;0.353;0.278;0.084;0;0;0
2;0.423;0.376;0.998;0.419;0.351;0.381;0.41;0.415;0.347;0.105;0;0;0
2.1;0.554;0.415;1;0.543;0.367;0.401;0.521;0.526;0.478;0.219;0;0;0

